Network Sparsification for Steiner Problems on Planar and Bounded-Genus Graphs

We propose polynomial-time algorithms that sparsify planar and bounded-genus graphs while preserving optimal or near-optimal solutions to Steiner problems. Our main contribution is a polynomial-time algorithm that, given an unweighted graph $G$ embedded on a surface of genus $g$ and a designated face $f$ bounded by a simple cycle of length $k$, uncovers a set $F \subseteq E(G)$ of size polynomial in $g$ and $k$ that contains an optimal Steiner tree for any set of terminals that is a subset of the vertices of $f$. We apply this general theorem to prove that: * given an unweighted graph $G$ embedded on a surface of genus $g$ and a terminal set $S \subseteq V(G)$, one can in polynomial time find a set $F \subseteq E(G)$ that contains an optimal Steiner tree $T$ for $S$ and that has size polynomial in $g$ and $|E(T)|$; * an analogous result holds for an optimal Steiner forest for a set $S$ of terminal pairs; * given an unweighted planar graph $G$ and a terminal set $S \subseteq V(G)$, one can in polynomial time find a set $F \subseteq E(G)$ that contains an optimal (edge) multiway cut $C$ separating $S$ and that has size polynomial in $|C|$. In the language of parameterized complexity, these results imply the first polynomial kernels for Steiner Tree and Steiner Forest on planar and bounded-genus graphs (parameterized by the size of the tree and forest, respectively) and for (Edge) Multiway Cut on planar graphs (parameterized by the size of the cutset). Additionally, we obtain a weighted variant of our main contribution.

==> figures/column.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'column.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{247.08645211bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38750071)%
    \put(0,0){\includegraphics[width=\unitlength]{column.pdf}}%
    \put(0.00626891,0.01170143){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\south$}}}%
    \put(0.01446674,0.36327905){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\north$}}}%
    \put(0.47266853,0.00239186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$z_{i,0}=y_i$}}}}}%
    \put(0.53927653,0.02361389){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$z_{i,1}$}}}}}%
    \put(0.58880462,0.02566761){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$z_{i,2}$}}}}}%
    \put(0.37486662,0.02381516){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$z_{i,-2}$}}}}}%
    \put(0.4286136,0.02155997){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$z_{i,-1}$}}}}}%
    \put(0.11096973,0.03114423){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$z_{i,-r_\leftarrow(i)}$}}}}}%
    \put(0.83456564,0.03182867){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$z_{i,r_\rightarrow(i)}$}}}}}%
    \put(0.49274163,0.37979527){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$x_i$}}}}}%
  \end{picture}%
\endgroup%


==> figures/mountains.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mountains.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{186.42150563bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78081815)%
    \put(0,0){\includegraphics[width=\unitlength]{mountains.pdf}}%
    \put(0.03171992,0.45719831){\makebox(0,0)[lb]{\smash{l}}}%
    \put(0.37789027,0.45719831){\makebox(0,0)[lb]{\smash{r}}}%
    \put(0.19298929,0.52872225){\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.20960154,0.51584819){\makebox(0,0)[lb]{\smash{M}}}%
    \put(0.23458063,0.51584819){\makebox(0,0)[lb]{\smash{'}}}%
    \put(0.15974806,0.66630937){\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.17636031,0.65343532){\makebox(0,0)[lb]{\smash{M}}}%
    \put(0.26594224,0.58093081){\makebox(0,0)[lb]{\smash{v}}}%
    \put(-0.00189423,0.75473479){\makebox(0,0)[lb]{\smash{a)}}}%
    \put(0.60461732,0.75473479){\makebox(0,0)[lb]{\smash{b)}}}%
    \put(0.60461732,0.29842479){\makebox(0,0)[lb]{\smash{d)}}}%
    \put(-0.00189423,0.29842479){\makebox(0,0)[lb]{\smash{c)}}}%
    \put(0.6366265,0.45739099){\makebox(0,0)[lb]{\smash{l}}}%
    \put(0.98280072,0.45739099){\makebox(0,0)[lb]{\smash{r}}}%
    \put(0.79789588,0.52891106){\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.81450812,0.51603701){\makebox(0,0)[lb]{\smash{M}}}%
    \put(0.83948893,0.51603701){\makebox(0,0)[lb]{\smash{'}}}%
    \put(0.76465465,0.66649819){\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.78126689,0.65362414){\makebox(0,0)[lb]{\smash{M}}}%
    \put(0.87084883,0.58112392){\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.03009607,0){\makebox(0,0)[lb]{\smash{l}}}%
    \put(0.37626642,0){\makebox(0,0)[lb]{\smash{r}}}%
    \put(0.24357616,0.14348344){\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.2601884,0.13060939){\makebox(0,0)[lb]{\smash{M}}}%
    \put(0.28516749,0.13060939){\makebox(0,0)[lb]{\smash{'}}}%
    \put(0.15812421,0.20911106){\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.17473646,0.19623701){\makebox(0,0)[lb]{\smash{M}}}%
    \put(0.09680683,0.07509863){\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.63517646,0){\makebox(0,0)[lb]{\smash{l}}}%
    \put(0.98134252,0){\makebox(0,0)[lb]{\smash{r}}}%
    \put(0.95379248,0.19319444){\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.97040472,0.18032039){\makebox(0,0)[lb]{\smash{M}}}%
    \put(0.99538596,0.18032039){\makebox(0,0)[lb]{\smash{'}}}%
    \put(0.7632046,0.20911106){\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.77981685,0.19623701){\makebox(0,0)[lb]{\smash{M}}}%
    \put(0.4272408,0.67748619){\makebox(0,0)[lb]{\smash{M}}}%
    \put(0.4272408,0.63629095){\makebox(0,0)[lb]{\smash{M}}}%
    \put(0.46055112,0.63629095){\makebox(0,0)[lb]{\smash{'}}}%
    \put(0.08214757,0.65667057){\makebox(0,0)[lb]{\smash{p}}}%
    \put(0.09941125,0.64379652){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.24128801,0.65058586){\makebox(0,0)[lb]{\smash{p}}}%
    \put(0.25855168,0.63771181){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.72477513,0.53360881){\makebox(0,0)[lb]{\smash{p}}}%
    \put(0.74204095,0.52073476){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.75195654,0.46283929){\makebox(0,0)[lb]{\smash{p}}}%
    \put(0.76922236,0.44996524){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.23458063,0.03582248){\makebox(0,0)[lb]{\smash{p}}}%
    \put(0.2518443,0.02294842){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.17473646,0.10119862){\makebox(0,0)[lb]{\smash{p}}}%
    \put(0.19200013,0.08832457){\makebox(0,0)[lb]{\smash{1}}}%
  \end{picture}%
\endgroup%


==> figures/range.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'range.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{80.30199257bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52903792)%
    \put(0,0){\includegraphics[width=\unitlength]{range.pdf}}%
    \put(0.14512068,0){\makebox(0,0)[lb]{\smash{l}}}%
    \put(0.94874804,0){\makebox(0,0)[lb]{\smash{r}}}%
    \put(0.83650973,0.47757219){\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.87507515,0.44768502){\makebox(0,0)[lb]{\smash{M}}}%
    \put(0.93306922,0.4676098){\makebox(0,0)[lb]{\smash{l+1}}}%
    \put(0.54196263,0.48545245){\makebox(0,0)[lb]{\smash{v}}}%
    \put(0.58052804,0.45556527){\makebox(0,0)[lb]{\smash{Ml}}}%
    \put(0.90980305,0.2547075){\makebox(0,0)[lb]{\smash{b}}}%
    \put(0.72300819,0.41908697){\makebox(0,0)[lb]{\smash{a}}}%
    \put(0.77780135,0.23727331){\makebox(0,0)[lb]{\smash{c}}}%
    \put(0.52126974,0.28708527){\makebox(0,0)[lb]{\smash{d}}}%
    \put(0.38179624,0.30202886){\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.63660535,0.2862046){\makebox(0,0)[lb]{\smash{v}}}%
  \end{picture}%
\endgroup%


==> figures/strip.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'strip.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{367.82357953bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24858439)%
    \put(0,0){\includegraphics[width=\unitlength]{strip.pdf}}%
    \put(0.48536773,0.00285134){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\south$}}}%
    \put(0.486261,0.23384455){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\north$}}}%
    \put(-0.00085455,0.07149042){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$\Bleft=x_0=y_0$}}}}}%
    \put(0.90166971,0.07383583){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$\Bright=x_q=y_q$}}}}}%
    \put(0.14691379,0.12502534){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$x_1$}}}}}%
    \put(0.19687855,0.15143518){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$x_2$}}}}}%
    \put(0.25359991,0.17746309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$x_3$}}}}}%
    \put(0.80543144,0.14638488){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$x_{q-1}$}}}}}%
    \put(0.15425143,0.04530745){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$y_1$}}}}}%
    \put(0.20241056,0.04040093){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$y_2$}}}}}%
    \put(0.2563655,0.03659462){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$y_3$}}}}}%
    \put(0.80268254,0.03900268){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$y_{q-1}$}}}}}%
    \put(0.8163702,0.08173039){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$C_{q-1}$}}}}}%
    \put(0.2697328,0.10832993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$C_{3}$}}}}}%
    \put(0.21344291,0.09750334){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$C_{2}$}}}}}%
    \put(0.16956184,0.08769028){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\tiny{$C_{1}$}}}}}%
  \end{picture}%
\endgroup%

